The Physicist's Guide to the HMC

The hybrid Monte Carlo (HMC) algorithm is arguably the most efficient sampling method for general probability distributions of continuous variables. Together with exact Fourier acceleration (EFA) the HMC becomes equivalent to direct sampling for quadratic actions $S(x)=\frac12 x^\mathsf{T} M x$ (i.e. normal distributions $x\sim \mathrm{e}^{-S(x)}$), only perturbatively worse for perturbative deviations of the action from the quadratic case, and it remains viable for arbitrary actions. In this work the most recent improvements of the HMC including EFA and radial updates are collected into a numerical recipe.

==> data/ising_var_t.txt <==
1	0.0825215	0.000270519	2.37766	0.035602	0.893718
2	0.0836134	0.000532812	4.54152	0.12527	0.959548
3	0.0816445	0.000762656	6.45752	0.248344	0.944667
4	0.0848151	0.00107864	9.05227	0.453256	0.976762
5	0.0816838	0.0013593	12.076	0.749214	0.98873
6	0.0815515	0.0014216	11.4479	0.750523	0.9935
7	0.0851051	0.00201941	17.9623	1.52301	0.995806
8	0.0836562	0.00201987	16.7904	1.46401	0.997048
9	0.0837253	0.00239731	19.7922	1.93545	0.998
10	0.0831051	0.00255039	20.9187	2.18679	0.998452

